CaNS-Fizzy: A GPU-accelerated finite difference solver for turbulent two-phase flows

CaNS-Fizzy -- Fizzy for short -- is a GPU-accelerated numerical solver for massively-parallel Direct Numerical Simulations (DNS) of incompressible two-phase flows. A DNS enables direct access to all flow quantities, resolved in time and space at all relevant continuum scales. The resulting numerical experiments provide complete data sets for the analysis of the detailed mechanisms underlying the flow, particularly the interaction between the chaotic and multi-scale dynamics of turbulence and the interface movement and deformation. The insights gained can guide the design and operation of various applications, such as boiling heat transfer, liquid-liquid extraction, gas-liquid reactors, absorption and stripping columns, distillation columns, liquid combustion appliances, in all of which the rate of heat and mass transfer between phases is proportional to the interfacial area. Fizzy's two-phase capabilities were implemented using the efficient, GPU-accelerated Navier-Stokes solver CaNS as base.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

